Matrix-Free Finite Volume Kernels on a Dataflow Architecture

Fast and accurate numerical simulations are crucial for designing large-scale geological carbon storage projects ensuring safe long-term CO2 containment as a climate change mitigation strategy. These simulations involve solving numerous large and complex linear systems arising from the implicit Finite Volume (FV) discretization of PDEs governing subsurface fluid flow. Compounded with highly detailed geomodels, solving linear systems is computationally and memory expensive, and accounts for the majority of the simulation time. Modern memory hierarchies are insufficient to meet the latency and bandwidth needs of large-scale numerical simulations. Therefore, exploring algorithms that can leverage alternative and balanced paradigms, such as dataflow and in-memory computing is crucial. This work introduces a matrix-free algorithm to solve FV-based linear systems using a dataflow architecture to significantly minimize memory latency and bandwidth bottlenecks. Our implementation achieves two orders of magnitude speedup compared to a GPGPU-based reference implementation, and up to 1.2 PFlops on a single dataflow device.

==> reviews_sc24.txt <==
Reviewer 1	 top

 Summary and High Level Discussion
monospace
The paper presents a matrix-free single-phase finite volume-based flow solver for a dataflow architecture. The solver’s performance is evaluated on a Cerbras CS-2 machine and compared with a GPGPU-based reference implementation. The solver achieved a two-order-of-magnitude speedup compared to the reference implementation. The next steps include expanding the solver to a broader range of finite-volume applications.

 Strengths
monospace
The introduction is appropriate to the paper’s subject. The literature reviewed is relevant and includes some recently published papers. The aim of the study logically follows from the introduction and is clearly stated. The aim is the same as the one mentioned in the abstract. The study presents a matrix-free single-phase finite volume-based flow solver for a dataflow architecture. The methods are consistent with the aim of the study and are clearly stated. The results are presented clearly. The text complements and does not simply repeat the data. There are no discrepancies between the results in the text and the data. The study reveals what the author intended and is in agreement with the hypothesis. The interpretation of the results arises logically from the data. The authors reflect on the results, and evaluate the significance of the research and its practical applications.

 Weaknesses
monospace
The methodology does not include the implicit and/or explicit assumptions made. The discussion does not critique the results nor the methodology used. Is the interpretation of the results/data supported by other research cited in the study? What are the next steps to improve this study? Did the study result in formulation of a new question/hypothesis?

 Comments for Rebuttal
monospace
The methodology does not include the implicit and/or explicit assumptions made. The discussion does not critique the results nor the methodology used. Is the interpretation of the results/data supported by other research cited in the study? What are the next steps to improve this study? Did the study result in formulation of a new question/hypothesis?

 Detailed Comments for Authors
monospace
The introduction is appropriate to the paper’s subject. The literature reviewed is relevant and includes some recently published papers. The aim of the study logically follows from the introduction and is clearly stated. The aim is the same as the one mentioned in the abstract. The study presents a matrix-free single-phase finite volume-based flow solver for a dataflow architecture. The solver’s performance is evaluated on a Cerbras CS-2 machine and compared with a GPGPU-based reference implementation. The methods are consistent with the aim of the study and are clearly stated. The results are presented clearly. The text complements and does not simply repeat the data. There are no discrepancies between the results in the text and the data. The study reveals what the author intended and is in agreement with the hypothesis. The interpretation of the results arises logically from the data. The authors reflect on the results, and evaluate the significance of the research and its practical applications.

The methodology does not include the implicit and/or explicit assumptions made. The discussion does not critique the results nor the methodology used. Is the interpretation of the results/data supported by other research cited in the study? What are the next steps to improve this study? Did the study result in formulation of a new question/hypothesis?

Scored Review Questions

rec 
pap439s2	WEAK REJECT (2)

Reviewer 2	 top

 Summary and High Level Discussion
monospace
This paper introduces matrix-free finite volume kernels tailored for the Cerebras CS-2 machine, utilizing the Cerebras Software Language (CSL). These kernels include all-reduce and conjugate gradient operations. It discusses performance optimizations such as asynchronous communication and vectorization, comparing performance gains against A100 and H100 systems. The results show two orders of magnitude speedup compared to a GPU reference implementation, and up to 1.2 PFlops on a single dataflow device.

 Strengths
monospacemarkdown
Leveraging AI-customized hardware like the Cerebras CS-2 system is a relevant and interesting direction for HPL applications.

The paper demonstrates impressive speedups against A100 and H100 GPUs.

 Weaknesses
monospacemarkdown
While leveraging AI-customized hardware like the Cerebras CS-2 system presents promising opportunities for certain HPC applications, are there drawbacks and limitations to consider?

The results demonstrate impressive speedups over A100 and H100. However, considering the cost disparity between AI-customized hardware and GPUs, would it be fairer to compare against multiple GPUs employed in parallel instead of just single ones?

Can this implementation handle problems that exceed the memory of the WSE-2? If not, what adaptations could be made to address this limitation?

The paper frequently cites "Scalable Distributed High-Order Stencil Computations" [17]. What are the specific contributions of the paper relevant to [17]?

 Comments for Rebuttal
monospace
Please address the points under "Weaknesses".

 Detailed Comments for Authors
monospace
See "Weaknesses".

Scored Review Questions

rec 
pap439s2	WEAK ACCEPT (3)

Reviewer 3	 top

 Summary and High Level Discussion
monospace
This is an interesting paper describing the implementation of finite volume solver on dataflow architecture (Cerebras CS-2). The specific application is in the geological carbon capture storage area, however the implemented algorithms is only a case study algorithm implementation and is not part of any specific production simulation code. It is mentioned that the method has potential to be used in simulators like GEOS, however in future work authors only plan to extend the functionality of current algorithm and not the practical implementation. Based on the discussion, it is clear that application in simulation codes would require the support of multiphase case which is currently not in scope of the presented work.

 Strengths
monospace
The problem is very well presented i.e. limitations of current algorithms and their implementations is properly stated. Authors used reference GPU implementation of the algorithm to compare to Cerebras implementation. The roofline analysis of GPU implementation was discussed.
Authors very well explained how the process of redesigning an algorithm for implementation on a dataflow architecture works.

 Weaknesses
monospace
The work presented is more of a "case study" type and is not yet ready for practical application. There are further enhancements of the algorithm planned, but without indication about potential practical use in future.
It would be great if the authors could also comment on the energy efficiency of the new implementation. Authors presented 2 orders of magnitude performance improvement, but Cerebras architecture consumes significantly more power to operate. I consider this, together with portability and porting effort, to be a very important consideration in similar studies.

 Comments for Rebuttal
monospace
What is needed to achieve practical use of the presented algorithm or its modification? Can multiphase case be even considered on current version of Cerebras architecture and its local memory size?

 Detailed Comments for Authors
monospacemarkdown
Pseudo-code presented in Listing 1 would be hard to understand for readers not familiar with CSL. A bit more explanation, or perhaps link to appropriate tutorial for further reading would be great. How does different router configuration work?
There are 2 typos in subsection II.B:
"A effective" => "An effective"
"is to efficiently re-used" => "is to efficiently re-use"
It would be great if authors could include data or at least discussion about energy efficiency comparison between GPU and Cerebras implementations.

Scored Review Questions

rec 
pap439s2	WEAK ACCEPT (3)

Reviewer 4	 top

 Summary and High Level Discussion
monospace
The papers describes the construction of kernels on the new Dataflow architectures that can be used for finite-volume simulations. Their target example is the Geological Capture and Storage simulations. The kernels include matrix-free single-phase flow solver, all-reduce op, conjugate gradient, as well as a number of algorithmic enhancements.
The implementation on Dataflow machine Cerebras CS-2 improves over the GPU implementation by an impressive two orders of magnitude.

 Strengths
monospace
This paper shows the potential of using the Dataflow architectures for finite-volume simulations. It designs several key kernels needed for this type of physics. The impressive speedup of two orders of magnitude is a promising result for the simulation community, which may be considering this type of novel architectures. The performance benchmarks are convincing and of high quality.

 Weaknesses
monospace
It is quite a technical paper, which is great, but it may be hard to understand for readers that are not familiar with the dataflow architecture and the intricacies of finite volume solvers. The paper may benefit from a short sections highlighting key differences between the dataflow and GPU architectures, as well as schematic of FV solvers and ops needed for it.

 Comments for Rebuttal
monospace
1) Improve general introduction to both the FV solvers and Dataflow architectures for CS and physics communities, respectively.

 Detailed Comments for Authors
monospace
None

Scored Review Questions

rec 
pap439s2	ACCEPT (4)

